Top-heavy stellar mass distribution in galactic nuclei inferred from the universally high abundance ratio of [Fe/Mg]

Recent observations of active galactic nuclei (AGNs) have shown a high Fe~II/Mg~II line-flux ratio in their broad-line regions, nearly independent of redshift up to $z \gtrsim 6$. The high flux ratio requires rapid production of iron in galactic nuclei to reach an abundance ratio of ${\rm [Fe/Mg]} \gtrsim 0.2$ as high as those observed in matured galaxies in the local universe. We propose a possible explanation of rapid iron enrichment in AGNs by massive star formation that follows a top-heavy initial mass function (IMF) with a power-law index of $\Gamma$ larger than the canonical value of $\Gamma=-2.35$ for a Salpeter IMF. Taking into account metal production channels from different types of SNe, we find that the high value of ${\rm [Fe/Mg]} \gtrsim 0.2$ requires the IMF to be characterized with $\Gamma \gtrsim -1$ ($\Gamma \gtrsim 0$) and a high-mass cutoff at $M_{\rm max} \simeq 100$--$150~{\rm M_\odot}$ $(M_{\rm max} \gtrsim 250~{\rm M_\odot})$. Given the conditions, core-collapse SNe with $M_\ast \gtrsim 70~{\rm M_\odot}$ and pair-instability SNe give a major contribution for iron enrichment. Such top-heavy stellar IMFs would be a natural consequence from mass growth of stars formed in dense AGN disks under Bondi-like gas accretion that is regulated by feedback at $M_\ast \gtrsim 10~{\rm M_\odot}$. The massive stellar population formed in AGN disks also leave stellar-mass black hole remnants, whose mergers associated with gravitational-wave emission account for at most 10 \% of the merger rate inferred from LIGO/Virgo observations to simultaneously explain the high ${\rm [Fe/Mg]}$ ratio with metal ejection.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
